Analyse or Transmit: Utilising Correlation at the Edge with Deep Reinforcement Learning

Millions of sensors, cameras, meters, and other edge devices are deployed in networks to collect and analyse data. In many cases, such devices are powered only by Energy Harvesting(EH) and have limited energy available to analyse acquired data. When edge infrastructure is available, a device has a choice: to perform analysis locally or offload the task to other resource-rich devices such as cloudlet servers. However, such a choice carries a price in terms of consumed energy and accuracy. On the one hand, transmitting raw data can result in a higher energy cost in comparison to the required energy to process data locally. On the other hand, performing data analytics on servers can improve the task's accuracy. Additionally, due to the correlation between information sent by multiple devices, accuracy might not be affected if some edge devices decide to neither process nor send data and preserve energy instead. For such a scenario, we propose a Deep Reinforcement Learning (DRL) based solution capable of learning and adapting the policy to the time-varying energy arrival due to EH patterns. We leverage two datasets, one to model energy an EH device can collect and the other to model the correlation between cameras. Furthermore, we compare the proposed solution performance to three baseline policies. Our results show that we can increase accuracy by 15% in comparison to conventional approaches while preventing outages.

==> csv_data/4_states_deep_learning.csv <==
0,energy,acc,down_time
1,25.0,0.897,10.0
2,35.0,0.92,230.0
3,45.0,0.816,1297.0
4,55.0,0.77,1075.0
5,65.0,0.808,2041.0
6,75.0,0.716,3437.0
7,85.0,0.658,5587.0


==> csv_data/daily_cam1.csv <==
days,available_energy,end_of_day_energy_level,wasted_energy,down_time
0,199795.2044199989,39.4,0.0,0
1,173141.9217600027,5.4,0.0,0
2,177244.2349559925,0.0,0.0,18489
3,187019.353928,0.0,0.0,18614
4,187730.53121201156,0.0,0.0,16592
5,191922.58638800008,0.0,0.0,16802
6,193961.32838799918,0.0,0.0,12619
7,159176.82575999957,0.0,0.0,26046
8,189317.8092840012,0.0,0.0,17675
9,194928.5029079996,0.0,0.0,15690
10,197429.8664680016,0.0,0.0,10594
11,190055.7316520003,0.0,0.0,16036
12,204399.69889599967,0.0,0.0,12290
13,190973.16652800096,0.0,0.0,16377
14,180436.28809599992,0.0,0.0,21215


==> csv_data/daily_cam2.csv <==
days,available_energy,end_of_day_energy_level,wasted_energy,down_time
0,195340.57596399996,61.0,7773.639583614655,0
1,174576.55611600386,62.3,30582.39452705899,0
2,181237.89056000038,65.60000000000001,36361.75451248119,0
3,191791.21288400015,67.5,49688.1600708254,0
4,186855.15754400124,42.699999999999996,44079.48147655884,0
5,192844.38105599635,32.9,0.0,0
6,191023.22605600164,43.3,0.0,0
7,169072.754499999,59.599999999999994,0.0,0
8,181882.49854399814,67.10000000000001,29022.976321834547,0
9,184705.7207960004,45.9,15445.588343127514,0
10,190740.42566399966,55.900000000000006,0.0,0
11,192945.3741200011,36.3,21579.283717991057,0
12,200811.0210720004,20.5,0.0,0
13,184687.5928160003,42.4,0.0,0
14,185528.36972399987,45.6,0.0,0


==> csv_data/daily_deep_learning.csv <==
days,both_cameras_down,accuracy_avg,accuracy_mean
0,10,0.8505347637768439,0.8505347637768439
1,10,0.8930593479019696,0.8930593479019696
2,10,0.7829360624265138,0.7829360624265138
3,10,0.7816522206606409,0.7816522206606409
4,10,0.7922429361405054,0.7922429361405054
5,10,0.8561523230820107,0.8561523230820107
6,10,0.7670096262308935,0.7670096262308935
7,10,0.7084673634075543,0.7084673634075543
8,10,0.7875717041446207,0.7875717041446207
9,10,0.8474451113315695,0.8474451113315695
10,10,0.7780182107951202,0.7780182107951202
11,10,0.845916471468989,0.845916471468989
12,10,0.9296667006540271,0.9296667006540271
13,10,0.8016411462926217,0.8016411462926217
14,10,0.8093389293062905,0.8093389293062905


==> csv_data/daily_greedy.csv <==
days,both_cameras_down,accuracy_avg,accuracy_mean
0,0,0.9999074063357215,0.9999074063357215
1,8840,0.893833438510435,0.893833438510435
2,21915,0.7420486868937388,0.7420486868937388
3,18258,0.783945213293651,0.783945213293651
4,20007,0.765807494212963,0.765807494212963
5,17859,0.7899615354938271,0.7899615354938271
6,18548,0.783529188712522,0.783529188712522
7,25715,0.6943377406672545,0.6943377406672545
8,20679,0.7582621362433862,0.7582621362433862
9,18849,0.7789828092849794,0.7789828092849794
10,17946,0.7906781144363609,0.7906781144363609
11,17796,0.790003837356702,0.790003837356702
12,15040,0.8245093529541447,0.8245093529541447
13,20254,0.764625387180335,0.764625387180335
14,20789,0.7548287206973838,0.7548287206973838


==> csv_data/daily_ransom.csv <==
days,both_cameras_down,accuracy_avg,accuracy_mean
0,0,0.7837363155658217,0.7837363155658217
1,0,0.7863826333774248,0.7863826333774248
2,0,0.7902988706092005,0.7902988706092005
3,0,0.7852287386096416,0.7852287386096416
4,0,0.7844392691798941,0.7844392691798941
5,0,0.7872683968070255,0.7872683968070255
6,0,0.7861689750514405,0.7861689750514405
7,0,0.7755511473030569,0.7755511473030569
8,429,0.7588073605599647,0.7588073605599647
9,1429,0.756499927891681,0.756499927891681
10,308,0.771384902722663,0.771384902722663
11,0,0.7836540734310702,0.7836540734310702
12,24,0.7807870195840684,0.7807870195840684
13,0,0.7869643086787181,0.7869643086787181
14,20,0.7782738591269837,0.7782738591269837


==> csv_data/daily_threshold.csv <==
days,both_cameras_down,accuracy_avg,accuracy_mean
0,0,0.9283500842436999,0.9283500842436999
1,0,0.8688200759663436,0.8688200759663436
2,14181,0.6918276060038215,0.6918276060038215
3,12056,0.7226522619966197,0.7226522619966197
4,13590,0.7099139210390946,0.7099139210390946
5,11800,0.7357996876837157,0.7357996876837157
6,11602,0.7381499807098766,0.7381499807098766
7,18551,0.6393105622611701,0.6393105622611701
8,12868,0.7113104497354495,0.7113104497354495
9,11461,0.7306500027557321,0.7306500027557321
10,10719,0.7476224647266316,0.7476224647266316
11,11856,0.7351134194958845,0.7351134194958845
12,8962,0.7755163938492063,0.7755163938492063
13,12279,0.7257407894253378,0.7257407894253378
14,14612,0.6914288272523518,0.6914288272523518


==> csv_data/deep_learning.csv <==
0,energy,acc,down_time
0,25.0,0.980,10.0
1,35.0,0.930,10.0
2,45.0,0.888,10.0
3,55.0,0.802,10.0
4,65.0,0.799,1251.0
5,75.0,0.73,2852.5
6,85.0,0.688,6291.0


==> csv_data/greedy.csv <==
0,energy,acc,down_time
0,25.0,1.0,10.0
1,35.0,0.966,2682.0
2,45.0,0.854,12365.0
3,55.0,0.772,19486.0
4,65.0,0.704,25423.0
5,75.0,0.645,30513.0
6,85.0,0.595,34834.0


==> csv_data/random.csv <==
0,energy,acc,down_time
0,25.0,0.786,10.0
1,35.0,0.787,10.0
2,45.0,0.787,10.0
3,55.0,0.776,263.0
4,65.0,0.744,2569.0
5,75.0,0.713,5595.0
6,85.0,0.685,8582.0


==> csv_data/threshold.csv <==
0,energy,acc,down_time
0,25.0,0.9,10.0
1,35.0,0.76,9233.0
2,45.0,0.736,11411.0
3,55.0,0.722,12529.0
4,65.0,0.712,13268.0
5,75.0,0.705,13819.0
6,85.0,0.699,14254.0

